A spectrally stratified hot accretion flow in the hard state of MAXI J1820+070

We study the structure of the accretion flow in the hard state of the black-hole X-ray binary MAXI~J1820+070 with \nicer data. The power spectra show broadband variability which can be fit with four Lorentzian components peaking at different time scales. Extracting power spectra as a function of energy enables the energy spectra of these different power spectral components to be reconstructed. We found significant spectral differences among Lorentzians, with the one corresponding to the shortest variability time scales displaying the hardest spectrum. Both the variability spectra and the time-averaged spectrum are well-modelled by a disc blackbody and thermal Comptonization, but the presence of (at least) two Comptonization zones with different temperatures and optical depths is required. The disc blackbody component is highly variable, but only in the variability components peaking at the longest time scales ($\gsim1$ s). The seed photons for the spectrally harder zone come predominantly from the softer Comptonization zone. Our results require the accretion flow in this source to be structured, and cannot be described by a single Comptonization region upscattering disc blackbody photons, and reflection from the disc.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
